Greedy Sparse Signal Reconstruction Using Matching Pursuit Based on Hope-tree

The reconstruction of sparse signals requires the solution of an $\ell_0$-norm minimization problem in Compressed Sensing. Previous research has focused on the investigation of a single candidate to identify the support (index of nonzero elements) of a sparse signal. To ensure that the optimal candidate can be obtained in each iteration, we propose here an iterative greedy reconstruction algorithm (GSRA). First, the intersection of the support sets estimated by the Orthogonal Matching Pursuit (OMP) and Subspace Pursuit (SP) is set as the initial support set. Then, a hope-tree is built to expand the set. Finally, a developed decreasing subspace pursuit method is used to rectify the candidate set. Detailed simulation results demonstrate that GSRA is more accurate than other typical methods in recovering Gaussian signals, 0--1 sparse signals, and synthetic signals.

==> _abbreviation.txt <==
Acoustics Acoust.
Administration Admin.
Administrative Administ.
American Amer.
Analysis Anal.
Annals Ann.
Annual Annu.
Apparatus App.
Applications Applicat.
Applied Appl.
Association Assoc.
Automatic Automat.
Broadcasting Broadcast.
Business Bus.
Communications Commun.
Computer(s) Comput.
Congress Congr.
Convention Conv.
Correspondence Corresp.
Cybernetics Cybern.
Department Dept.
Development Develop.
Digest Dig.
Electrical Elect.
Electronic Electron.
Engineering Eng.
Ergonomics Ergonom.
Evolutionary Evol.
First 1st
Foundation Found.
Geoscience Geosci.
Graphics Graph.
Industrial Ind.
Industry Ind.
Information Inform.
Institute Inst.
Intelligence Intell.
International Int.
Journal J.
Letter(s) Lett.
Machine Mach.
Magazine Mag.
Management Manage.
Managing Manag.
Mathematic(s) Math.
National Nat.
Nuclear Nucl.
Occupation Occupat.
Philosophical Philosph.
Proceedings Proc.
Processing Process.
Production Prod.
Productivity Productiv.
Quarterly Quart.
Record Rec.
Reliability Rel.
Report Rep.
Review Rev.
Royal Roy.
Science Sci.
Second 2nd
Selected Select.
Society Soc.
Sociological Sociol.
Statistics Stat.
Studies Stud.
Supplement Suppl.
Symposium Symp.
Systems Syst.
Technical Tech.
Telecommunication Telecommun.
Third 3rd
Transactions Trans.
Vehicular Veh.
Working Work.
Economic(s) Econ.
Education Educ.
Mathematical Math.
Mechanical Mech.
National Nat.
Newsletter Newslett. 
